Metric-like spaces as enriched categories: three vignettes

This is a write-up of a talk given at the CATMI meeting in Bergen in July 2023, and is an introduction to a category-theoretic perspective on metric spaces. A metric space is a set of points such that between each pair of points there is a number -- the distance -- such that the triangle inequality is satisfied; a small category is a set of objects such that between each pair of objects there is a set -- the hom-set -- such that elements of the hom-sets can be composed. The analogy between the structures that can be made in to a common generalization of the two structures, so that both are examples of enriched categories. This gives a bridge between category theory and metric space theory. I will describe this and three examples from around mathematics where this perspective has been useful or interesting. The examples are related to the tight span, the magnitude and the Legendre-Fenchel transform.

==> BlockOfDotsMagBadFivePointsI.dat <==
-2	1.009998886
-1.966541368	1.01079946
-1.937429192	1.011547979
-1.904689505	1.012451879
-1.871732798	1.013433184
-1.838932728	1.014486529
-1.808522865	1.015536685
-1.777035213	1.016704252
-1.744470638	1.018003987
-1.712010498	1.019400019
-1.678621255	1.020948805
-1.649211991	1.022414837
-1.616104125	1.024188019
-1.582860315	1.026109178
-1.550823745	1.028104266
-1.52173147	1.030047188
-1.487137941	1.03253216
-1.457832684	1.034796403
-1.423743703	1.037627823
-1.39356918	1.040324112
-1.360462945	1.043502879
-1.32893798	1.046759635
-1.296044987	1.050414144
-1.265838951	1.054016866
-1.23325766	1.058186091
-1.199414856	1.062849321
-1.169954595	1.067202864
-1.138136707	1.072231901
-1.105265715	1.077805527
-1.073107862	1.083651705
-1.041993486	1.08969814
-1.007446276	1.096882113
-0.9764040717	1.103775288
-0.9432598924	1.111604526
-0.9132263399	1.119120304
-0.880391734	1.127786197
-0.8494969288	1.13634234
-0.8172029553	1.145646029
-0.7856296935	1.154997453
-0.7525754145	1.164869974
-0.7207402151	1.174148866
-0.6881841257	1.182857284
-0.6558976172	1.189744732
-0.626229669	1.192998975
-0.5922268524	1.189347427
-0.5770205901	1.183039293
-0.5618143278	1.171756148
-0.5456012806	1.150994513
-0.5293882334	1.11465974
-0.5138702785	1.051805184
-0.4983523236	0.9268116856
-0.4900142427	0.79978084
-0.4816761618	0.567894809
-0.4775071214	0.3651805669
-0.4733380809	0.0311108301
-0.4722958208	-0.08885903119
-0.4712535607	-0.2316640694
-0.4702113006	-0.4044404181
-0.4691690405	-0.6176429507
-0.4681267803	-0.8872283673
-0.4670845202	-1.238822598
-0.4660422601	-1.716352464
-0.465	-2.401933513


==> BlockOfDotsMagBadFivePointsII.dat <==
-0.46	91.62519837
-0.4583243438	11.26101781
-0.4566486875	6.640127097
-0.4549730313	4.98055812
-0.4532973751	4.127093268
-0.4499460626	3.258427703
-0.4465947502	2.819412214
-0.4432434377	2.555384722
-0.4398921253	2.37974852
-0.4365408128	2.254963197
-0.4331895004	2.162116581
-0.4197842506	1.951402795
-0.4063790007	1.854026947
-0.3830513284	1.78011294
-0.359723656	1.756158561
-0.3072548413	1.771526188
-0.2544382293	1.830952901
-0.2018726454	1.915720984
-0.1531376202	2.012977292
-0.1026753245	2.131665072
-0.05048714611	2.273827611
0.001533664137	2.435654659
0.05504346165	2.623303824
0.1021749204	2.805953157
0.15523378	3.029399916
0.2085105042	3.269344427
0.2598525	3.510108067
0.3064759509	3.731001959
0.3619157434	3.98751761
0.4088805198	4.191646425
0.4635117196	4.404837273
0.5118695883	4.565764436
0.5649258346	4.708600627
0.6154479278	4.81167911
0.6681624319	4.888080456
0.7165708023	4.934904378
0.7687857696	4.966366884
0.8230224459	4.984555953
0.870235632	4.992797449
0.9212271665	4.997139344
0.9739064111	4.999024059
1.025442775	4.999702019
1.075306856	4.999917978
1.130672417	4.999983721
1.180420836	4.999996841
1.233537892	4.99999956
1.28166984	4.999999941
1.334290772	4.999999995
1.383802968	5
1.435557479	5
1.486156973	5
1.539129955	5
1.590149232	5
1.642323812	5
1.694066359	5
1.741612387	5
1.7961055	5
1.844844791	5
1.89681104	5
1.946549371	5
2	5


==> magnitude_of_3_points.dat <==
-5	1.005001221
-4.803825612	1.007856801
-4.633135327	1.011639282
-4.441176249	1.018107516
-4.247944741	1.028250399
-4.055631629	1.043972059
-3.877332757	1.066240685
-3.692714602	1.101134914
-3.501782242	1.15623027
-3.311462204	1.239426567
-3.115694652	1.365547033
-3.029478569	1.436165103
-2.943262486	1.515525047
-2.846203597	1.612686184
-2.749144707	1.712486948
-2.651687285	1.806738824
-2.554229863	1.885621144
-2.460311577	1.940972676
-2.366393292	1.975355867
-2.323749892	1.985094225
-2.281106492	1.991989539
-2.238463092	1.996679125
-2.195819692	1.999757996
-2.094405437	2.003380153
-1.992991182	2.005003747
-1.82116883	2.007546762
-1.621298587	2.011957784
-1.444379555	2.017969819
-1.250271337	2.028092112
-1.065434411	2.042980153
-0.8725764687	2.066948895
-0.6954726744	2.100468439
-0.5044423063	2.155239412
-0.3060154419	2.242234514
-0.1332842731	2.352120808
-0.04000707594	2.426816857
0.05327012125	2.511861893
0.1496345931	2.607957436
0.245999065	2.706912998
0.3402729006	2.798539482
0.4345467362	2.876376966
0.5257615197	2.932571112
0.6169763031	2.968646353
0.6676155358	2.981090553
0.7182547684	2.989318428
0.7688940011	2.994389536
0.8195332337	2.997282519
0.9105364394	2.999415934
1.001539645	2.999912372
1.195870338	2.999999696
1.371962828	3
1.564478433	3
1.745620613	3
1.934966386	3
2.120086488	3
2.313890078	3
2.50054597	3
2.691428579	3
2.880730583	3
3.054679465	3
3.254044514	3
3.43235899	3
3.622479413	3
3.804448917	3
4	3

